First Detection of Radio Recombination Lines of Ions Heavier than Helium

We report the first detection of radio recombination lines (RRLs) of ions heavier than helium. In a highly sensitive multi-band (12--50 GHz) line survey toward Orion KL with the TianMa 65-m Radio Telescope (TMRT), we successfully detected more than fifteen unblended $\alpha$ lines of RRLs of singly ionized species (XII) recombined from XIII. The Ka-band (35--50 GHz) spectrum also shows tentative signals of $\beta$ lines of ions. The detected lines can be successfully crossmatched with the the rest frequencies of RRLs of CII and/or OII. This finding greatly expands the connotation of ion RRLs, since before this work only two blended lines (105$\alpha$ and 121$\alpha$) of HeII had been reported. Our detected lines can be fitted simultaneously under assumption of local thermodynamic equilibrium (LTE). An abundance of CIII and OIII of 8.8$\times$10$^{-4}$ is obtained, avoiding the complexities of optical/infrared observations and the blending of RRLs of atoms. It is consistent with but approaches the upper bound of the value (10$^{-4}$--$10^{-3}$) estimated from optical/infrared observations. The effects of dielectronic recombination may contribute to enhancing the level populations even at large $n$. We expect future observations using radio interferometers could break the degeneracy between C and O, and help to reveal the ionization structure and dynamical evolution of various ionized regions.

==> authorlist.csv <==
Yes,1,,Xunchuan,,Liu,liuxunchuan@shao.ac.cn
Yes,2,,Tie,,Liu,liutie@shao.ac.cn
Yes,3,,Zhiqiang,,Shen,zshen@shao.ac.cn
,4,,Paul F.,,Goldsmith,paul.f.goldsmith@jpl.nasa.gov
,5,,Neal J.,,Evans II,nje@astro.as.utexas.edu
,6,,Sheng-Li,,Qin,qin@ynu.edu.cn
,7,,Qiuyi,,Luo,lqy@shao.ac.cn
,8,,Yu,,Cheng,ycheng.astro@gmail.com
,9,,Sheng-Yuan,,Liu,syliu@asiaa.sinica.edu.tw
,10,,Fengyao,,Zhu,zhufy@zhejianglab.com
,11,,Ken'ichi,,Tatematsu,k.tatematsu@nao.ac.jp
,12,,Meizhu,,Liu,lmz@mail.ynu.edu.cn
,13,,Dongting,,Yang,dongting@mail.ynu.edu.cn
,14,,Chuanshou,,Li,1172321392@qq.com
,15,,Li,,Cen,li.chen@mail.ynu.edu.cn
,16,,Juan,,Li,lijuan@shao.ac.cn
,17,,Xing,,Lu,xinglv.nju@gmail.com
,18,,Qilao,,Gu,qlgu@shao.ac.cn
,19,,Rongbing,,Zhao,zhaorb@shao.ac.cn
,20,,Bing,,Li,bing@shao.ac.cn
,21,,Yajun,,Wu,wuyajun@shao.ac.cn
,22,,Weiye,,Zhong,wyzhong@shao.ac.cn
,23,,Zhang,,Zhao,zhaozhang@shao.ac.cn
,24,,Jinqing,,Wang,jqwang@shao.ac.cn
,25,,Qinghui,,Liu,liuqh@shao.ac.cn
,26,,Bo,,Xia,bxia@shao.ac.cn
,27,,Li,,Fu,fuli@shao.ac.cn
,28,,Zhen,,Yan,yanzhen@shao.ac.cn
,29,,Chao,,Zhang,zhangchao@shao.ac.cn
,30,,Lingling,,Wang,llwang@shao.ac.cn
,31,,Qian,,Ye,yeqian@shao.ac.cn
,32,,Hongli,,Liu,hongliliu2012@gmail.com
,33,,Chao,,Zhang,chaozhangchz@163.com
,34,,Fengwei,,Xu,fengwei.astro@pku.edu.cn
,35,,Dipen,,Sahu,dipenthink@gmail.com
,,,,,,
,,,,,,
,36,,Tianwei,,Zhang,zhang@ph1.uni-koeln.de
,37,,Hsien,,Shang,shang@asiaa.sinica.edu.tw
,38,,Chin-Fei,,Lee,cflee@asiaa.sinica.edu.tw
,39,,Somnath,,Dutta,duttasomnath9@gmail.com

